Combining REBOUND and MESA: Dynamical Evolution of Planets Orbiting Interacting Binaries

Although planets have been found orbiting binary systems, whether they can survive binary interactions is debated. While the tightest-orbit binaries should host the most dynamically stable and long-lived circumbinary planetary systems, they are also the systems that are expected to experience mass transfer, common envelope evolution, or stellar mergers. In this study, we explore the effect of stable non-conservative mass transfer on the dynamical evolution of circumbinary planets. We present a new script that seamlessly integrates binary evolution data from the 1D binary stellar evolution code MESA into the N-body simulation code REBOUND. This integration framework enables a comprehensive examination of the dynamical evolution of circumbinary planets orbiting mass-transferring binaries, while simultaneously accounting for the detailed stellar structure evolution. In addition, we introduce a recalibration method to mitigate numerical errors from updates of binary properties during the system's dynamical evolution. We construct a reference binary model in which a $2.21\, M_\odot$ star loses its hydrogen-rich envelope through non-conservative mass transfer to the $1.76\, M_\odot$ companion star, creating a $0.38\,M_\odot$ subdwarf. We find the tightest stable orbital separation for circumbinary planets to be $\simeq 2.5$ times the binary separation after mass transfer. Accounting for tides by using the interior stellar structure, we find that tidal effects become apparent after the rapid mass transfer phase and start to fade away during the latter stage of the slow mass transfer phase. Our research provides a new framework for exploring circumbinary planet dynamics in interacting binary systems.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
